Angular velocity of gravitational radiation from precessing binaries and the corotating frame

This paper defines an angular velocity for time-dependent functions on the sphere, and applies it to gravitational waveforms from compact binaries. Because it is geometrically meaningful and has a clear physical motivation, the angular velocity is uniquely useful in helping to solve an important---and largely ignored---problem in models of compact binaries: the inverse problem of deducing the physical parameters of a system from the gravitational waves alone. It is also used to define the corotating frame of the waveform. When decomposed in this frame, the waveform has no rotational dynamics and is therefore as slowly evolving as possible. The resulting simplifications lead to straightforward methods for accurately comparing waveforms and constructing hybrids. As formulated in this paper, the methods can be applied robustly to both precessing and nonprecessing waveforms, providing a clear, comprehensive, and consistent framework for waveform analysis. Explicit implementations of all these methods are provided in accompanying computer code.

==> OrbitalAngularVelocity.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    grid=both,
    minor tick num=1,
    tickwidth=0pt,
    subtickwidth=0pt,
    xlabel=$x$,
    ylabel=$y$,
    zlabel=$z$,
    legend cell align=left,
    legend style={inner sep=2pt, row sep=-1.0mm}
    ]
    \pgfplotstableread{Plots/Vectors/OrbitalAngularVelocity.dat}
    \loadedtable
    \addplot3[smooth, color=Red, thick]
    table[x index=1, y index=2, z index=3] {\loadedtable};
    %\addplot3[smooth, color=Blue, decorate, decoration={shape backgrounds,shape=circle,shape size=1pt}, ultra thick]
    \addplot3[smooth, color=Blue, dotted, ultra thick]
    table[x index=4, y index=5, z index=6] {\loadedtable};
    \legend{$\OrbitalAngularVelocityHat$, $\LLDominantEigenvector[h]$}
  \end{axis}
\end{tikzpicture}


==> TotalAngularVelocity.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    view = {25}{30},
    grid=both,
    minor tick num=1,
    tickwidth=0pt,
    subtickwidth=0pt,
    xlabel=$x$,
    ylabel=$y$,
    zlabel=$z$,
    legend cell align=left,
    legend style={inner sep=2pt, row sep=0.0mm}
    ]
    \pgfplotstableread{Plots/Vectors/TotalAngularVelocity.dat}
    \loadedtable
    \addplot3[smooth, color=Red, thick]
    table[x expr = \thisrowno{1}*100, %
          y expr = \thisrowno{2}*100, %
          z expr = \thisrowno{3}*100] {\loadedtable};
    % table[x index=1, y index=2, z index=3] {\loadedtable};
    \addplot3[smooth, color=Blue, dotted, ultra thick]
    table[x expr = \thisrowno{4}*100, %
          y expr = \thisrowno{5}*100, %
          z expr = \thisrowno{6}*100] {\loadedtable};
    % table[x index=4, y index=5, z index=6] {\loadedtable};
    \legend{$\TotalAngularVelocity \times 100$,
      $\FieldAngularVelocity \times 100$}
  \end{axis}
\end{tikzpicture}


==> WaveformModulus.tikz <==
\begin{tikzpicture}
  \begin{groupplot}[
    group style={
      group name=AbsPlots,
      group size=1 by 3,
      xlabels at=edge bottom,
      xticklabels at=edge bottom,
      vertical sep=4pt
    },
    /pgf/number format/1000 sep={},
    width=246pt,
    %height=390pt,
    height=164pt,
    xlabel=$(t-t_{\text{merger}})/M$,
    ylabel=$\lvert r\, h^{2, m} / M \rvert$,
    xmin=-3700,
    xmax=100,
    ymin=0,
    ytick={0, 0.05, 0.1},
    yticklabels={0, 0.05, 0.1},
    tickpos=left,
    ytick align=inside,
    xtick align=inside,
    minor tick num=1,
    legend pos=north west,
    legend cell align=left,
    legend style={inner sep=2pt, row sep=-1.0mm}
    ]
    % Top plot
    \nextgroupplot
    \pgfplotstableread{Plots/Waveforms/Abs_Inertial.dat}
    \loadedtable
    \PlotData
    \legend{$m=-2$,$m=...$,$m=2$}
    % Middle plot
    \nextgroupplot
    \pgfplotstableread{Plots/Waveforms/Abs_Aligned.dat}
    \loadedtable
    \PlotData
    % Bottom plot
    \nextgroupplot
    \pgfplotstableread{Plots/Waveforms/Abs_Corot.dat}
    \loadedtable
    \PlotData
  \end{groupplot}
\end{tikzpicture}


==> WaveformPhase.tikz <==
\begin{tikzpicture}
  \begin{groupplot}[
    group style={
      group name=ArgPlots,
      group size=1 by 3,
      xlabels at=edge bottom,
      xticklabels at=edge bottom,
      vertical sep=4pt
    },
    /pgf/number format/1000 sep={},
    width=246pt,
    % height=390pt,
    height=164pt,
    xlabel=$(t-t_{\text{merger}})/M$,
    ylabel=$\phi^{2, m}$ (radians),
    ylabel absolute,
    every axis y label/.append style={at={(0,0.5)}, yshift=0},
    xmin=-3700,
    xmax=100,
    tickpos=left,
    ytick align=inside,
    xtick align=inside,
    minor tick num=1
    ]
    % Top plot
    \nextgroupplot
    \pgfplotstableread{Plots/Waveforms/Arg_Inertial.dat}
    \loadedtable
    \PlotData
    % Middle plot
    \nextgroupplot
    \pgfplotstableread{Plots/Waveforms/Arg_Aligned.dat}
    \loadedtable
    \PlotData
    % Bottom plot
    \nextgroupplot[ymin=-2,ymax=3.5,ytick={-2,0,2}]
    \pgfplotstableread{Plots/Waveforms/Arg_Corot.dat}
    \loadedtable
    \PlotData
  \end{groupplot}
\end{tikzpicture}

